Environment-Aware Dynamic Pruning for Pipelined Edge Inference

IoT and edge-based inference systems require unique solutions to overcome resource limitations and unpredictable environments. In this paper, we propose an environment-aware dynamic pruning system that handles the unpredictability of edge inference pipelines. While traditional pruning approaches can reduce model footprint and compute requirements, they are often performed only once, offline, and are not designed to react to transient or post-deployment device conditions. Similarly, existing pipeline placement strategies may incur high overhead if reconfigured at runtime, limiting their responsiveness. Our approach allows slices of a model, already placed on a distributed pipeline, to be ad-hoc pruned as a means of load-balancing. To support this capability, we introduce two key components: (1) novel training strategies that endow models with robustness to post-deployment pruning, and (2) an adaptive algorithm that determines the optimal pruning level for each node based on monitored bottlenecks. In real-world experiments on a Raspberry Pi 4B cluster running camera-trap workloads, our method achieves a 1.5x speedup and a 3x improvement in service-level objective (SLO) attainment, all while maintaining high accuracy.

==> Images_and_CSVs/bioclip/cpu/speed_results_cpu.csv <==
pruning_ratio,params,mean_time,std_time
0.0,149.620737,242.91036176681519,0.30731435898178494
0.1,143.866209,237.35315402348837,0.988646032479548
0.2,138.234641,228.60848108927408,2.711006017874048
0.3,132.566185,212.595268090566,0.5181021982834118
0.4,126.873137,200.47916571299234,0.3580631600919391
0.5,121.229273,194.04286432266235,0.11661837737996339
0.6,115.573113,195.19710540771484,0.18206101151661044
0.7,109.904657,183.9393973350525,0.724989136634401
0.8,104.236201,182.91478188832602,0.5093837160311849


==> Images_and_CSVs/bioclip/gpu/detailed_results.csv <==
pruning_ratio,params,accuracy,mean_time,std_time
0.0,149.620737,96.5,17.027697563171387,1.7555710465022458
0.01,149.018233,96.5,16.201266288757324,0.026160682622887885
0.02,148.452617,95.5,16.237476348876953,0.04142286985257544
0.03,147.887001,95.0,16.265997886657715,0.02357025067304772
0.04,147.321385,95.0,16.158596992492676,0.04509090252199808
0.05,146.718881,96.0,16.149174690246582,0.05653642617493443
0.06,146.165561,93.0,16.134018898010254,0.027877060118593987
0.07,145.599945,95.5,16.166351318359375,0.022499051567796077
0.08,145.046625,95.0,16.194043159484863,0.027941770344214904
0.09,144.444121,95.5,16.180309295654297,0.08716450620305789
0.1,143.866209,94.5,16.63383674621582,0.3100081954903159
0.11,143.312889,96.5,16.181730270385742,0.016671122433078403
0.12,142.771865,96.5,16.193596839904785,0.02706602184918926
0.13,142.218545,95.0,16.19598960876465,0.02302373471767676
0.14,141.652929,93.0,16.152724266052246,0.0052219929602828055
0.15,141.075017,91.0,16.14219379425049,0.02423930009506303
0.16,140.484809,91.5,16.13254451751709,0.031358338496347525
0.17,139.919193,90.5,16.149696350097656,0.02330524123045733
0.18,139.365873,89.0,16.116134643554688,0.008625554052438752
0.19,138.800257,88.0,16.090203285217285,0.011604566543025363
0.2,138.234641,84.5,16.085217475891113,0.02663745197326183
0.21,137.644433,87.5,16.072853088378906,0.017570967932931413
0.22,137.103409,87.0,16.05758571624756,0.043647520025940155
0.23,136.488609,85.5,16.044142723083496,0.01451434743343722
0.24,135.959881,82.0,16.049713134765625,0.022673728994688443
0.25,135.394265,84.5,16.017589569091797,0.013341433657914363
0.26,134.816353,72.5,15.989386558532715,0.014884413226108397
0.27,134.263033,62.0,15.986729621887207,0.014815767863103986
0.28,133.685121,61.0,15.954501152038574,0.02157286529679708
0.29,133.119505,65.5,15.939924240112305,0.02978275978426971
0.3,132.566185,70.5,15.905567169189453,0.022568681923642926
0.31,132.000569,68.5,15.911675453186035,0.015512613532441686
0.32,131.447249,67.0,15.898752212524414,0.017878669276949505
0.33,130.869337,67.5,15.885270118713379,0.016371198868867724
0.34,130.291425,63.0,15.854230880737305,0.014341083891375618
0.35,129.725809,59.5,15.860505104064941,0.012821698100978711
0.36,129.160193,43.5,15.862533569335938,0.0205600074666349
0.37,128.594577,43.0,16.106825828552246,0.04061422009421497
0.38,128.028961,30.5,15.781879425048828,0.04437308992867282
0.39,127.475641,41.5,15.7325439453125,0.02241748230720223
0.4,126.873137,42.0,15.738152503967285,0.016811767668224863
0.41,126.295225,47.0,15.71172046661377,0.015819826438730807
0.42,125.754201,11.5,15.686772346496582,0.013482164542088265
0.43,125.200881,19.5,15.668124198913574,0.015436409281822553
0.44,124.622969,16.0,15.694164276123047,0.011171832992974499
0.45,124.057353,14.0,15.662847518920898,0.02231284518938642
0.46,123.479441,10.5,15.6166353225708,0.019686367783498672
0.47,122.926121,1.5,15.606380462646484,0.0256288646891333
0.48,122.348209,1.0,15.583183288574219,0.011016351270676055
0.49,121.807185,0.5,15.570964813232422,0.01759303422218295
0.5,121.229273,0.5,15.566336631774902,0.011923885970532832
0.51,120.675953,1.0,15.520777702331543,0.020697166589800874
0.52,120.085745,1.0,15.511841773986816,0.026109455708630668
0.53,119.507833,0.5,15.479769706726074,0.020800907493233958
0.54,118.966809,0.5,15.491962432861328,0.009007787874976806
0.55,118.388897,0.5,15.447080612182617,0.013107480560250975
0.56,117.823281,0.5,15.451681137084961,0.012587669590748259
0.57,117.269961,0.5,15.4229097366333,0.014588980285141478
0.58,116.667457,0.5,15.424083709716797,0.024315582786818196
0.59,116.138729,0.5,15.399002075195312,0.005871988450228257
0.6,115.573113,0.5,15.366717338562012,0.011172382901437567
0.61,115.007497,0.5,15.352324485778809,0.017713072014537756
0.62,114.441881,0.5,15.35092544555664,0.02168487690804896
0.63,113.863969,0.5,15.31624698638916,0.025878701674523222
0.64,113.298353,0.5,15.29991626739502,0.022509551475547313
0.65,112.720441,0.5,15.282753944396973,0.028073574320474342
0.66,112.167121,0.5,15.265669822692871,0.027144620051260934
0.67,111.601505,0.5,15.24730396270752,0.013417582372401952
0.68,111.023593,0.5,15.211009979248047,0.007824743468107527
0.69,110.445681,0.5,15.422825813293457,0.31730037597790456
0.7,109.904657,0.5,15.79310131072998,0.4074585279957782
0.71,109.326745,0.5,15.33236026763916,0.05230504466695559
0.72,108.761129,0.5,15.185379981994629,0.060310536513421976
0.73,108.183217,0.5,15.185931205749512,0.038727764953092214
0.74,107.617601,0.5,15.158811569213867,0.02921633269325221
0.75,107.064281,0.5,15.116286277770996,0.018899908122577035
0.76,106.498665,0.5,15.152765274047852,0.08177903501576583
0.77,105.933049,0.5,15.22498607635498,0.13723251028754518
0.78,105.367433,0.5,15.436620712280273,0.21084636698663947
0.79,104.789521,0.5,15.128314971923828,0.04492452342111655
0.8,104.236201,0.5,15.306967735290527,0.23363050826193887
0.81,103.633697,0.5,15.698702812194824,0.11593452700278259
0.82,103.080377,0.5,15.113508224487305,0.014159870812811278
0.83,102.514761,0.5,15.08419132232666,0.013875725799869223
0.84,101.986033,0.5,15.086727142333984,0.0035786163319427534
0.85,101.408121,0.5,15.125312805175781,0.021492370313576932
0.86,100.817913,0.5,15.10962200164795,0.01608609558830191
0.87,100.252297,0.5,15.119545936584473,0.01325262203167601
0.88,99.711273,0.5,15.109082221984863,0.019614191496248243
0.89,99.121065,0.5,15.11365795135498,0.028483407172586225
0.9,98.555449,0.5,15.113564491271973,0.01700274093114034
0.91,97.989833,0.5,15.086009979248047,0.008731433209722158
0.92,97.411921,0.5,15.091795921325684,0.007989319712918731
0.93,96.870897,0.5,15.046031951904297,0.016997298200110946
0.94,96.268393,0.5,15.055211067199707,0.014312658418976186
0.95,95.715073,0.5,15.068309783935547,0.02012090147594436


==> Images_and_CSVs/bioclip/pi4b8GB/speed_results_cpu_pi.csv <==
device,pruning_ratio,params,mean_time,std_time
CPU: aarch64,0.0,149.620737,3340.2399984995523,13.758704792723826
CPU: aarch64,0.1,143.866209,3088.870652516683,17.566720452748374
CPU: aarch64,0.2,138.222345,2902.1846795082092,19.263103428953734
CPU: aarch64,0.3,132.553889,2935.2898248036704,7.521065795550516
CPU: aarch64,0.4,126.885433,2870.7306504249573,10.539619013968206
CPU: aarch64,0.5,121.216977,2772.3830660184226,2.181322711994841
CPU: aarch64,0.6,115.573113,2576.364858945211,4.920480907347483
CPU: aarch64,0.7,109.880065,2576.696721712748,14.86565040624971
CPU: aarch64,0.8,104.236201,2453.2020648320517,14.158354546252381


==> Images_and_CSVs/bioclip/pipelined/pipeline_results.csv <==
send_rate,imbalanced_latency,balanced_latency,optimized_latency
1,3427.904452107891,3169.1675833906743,2997.869645251246
2,3458.991464569565,3187.0566639077842,3013.9530809617577
3,3489.892204964007,3201.370116299845,3027.34776311475
4,3532.895813142042,3219.0942246530913,3044.000592203237
5,3560.184149498756,3229.471416801554,3049.8085811166898
6,3608.5569593000287,3242.3921261760465,3061.190868839731
7,3647.7632398023957,3247.7616638589384,3071.9485414672245
8,3692.2127489896293,3263.9954856405325,3083.9157091555676
9,3740.1747009341616,3269.941565580719,3099.8748694365677
10,3799.8318949129007,3280.8346630463375,3105.7290464381654
11,3892.0053150677886,3288.942559111196,3112.6290622570014
12,3903.8100580370756,3304.463513862293,3119.394880192059
13,3997.443459143495,3317.212485957519,3123.0871368167313
14,4066.7230122927617,3333.156603707722,3151.569371629488
15,4225.838399258643,3349.477007792803,3154.383196880372
16,4291.927215571111,3364.8843638917815,3173.473822071193
17,4414.000484841877,3386.582537214301,3191.4691545011306
18,4488.4916502335445,3420.728382593957,3214.4977946150766
19,4640.3081007725405,3460.779210822036,3233.6317941977436
20,4877.534326230404,3516.8347938224274,3264.7389264954204
21,5026.613113545792,3542.6929697099313,3298.5577152073997
22,5204.6280435919325,3623.38692787079,3337.123417168589
23,5471.241371796378,3649.2978422320593,3396.016816236521
24,5870.815404560087,3714.767166594979,3455.050536770928
25,6442.530789651882,3839.6085094910704,3575.9472160396654
26,6802.532412127364,3989.779069883686,3595.781236830299
27,7746.039453171242,4122.4007572600385,3752.0415266569553
28,9155.97207801369,4439.617726731479,3976.3016511353176
29,10502.171149675549,4571.0356038103955,3955.0077771958136
30,11981.69753147043,5049.193298046379,4163.7915977222965
31,16817.596595271476,5330.93252550492,4487.39958987059
32,35830.811352043995,6035.178250021527,4682.77221027812
33,83743.68457845118,7170.997496876108,5168.928286730519
34,765729.840899427,7638.632101767904,5767.324041644491
35,1079913.730749582,11091.634538933838,7660.623907523381
36,1545213.6218260112,13782.503797510111,8121.439604123088
37,1976917.7337208686,24736.762323715084,10339.15422620707
38,2513869.828192565,59244.94468122286,17371.215932803723
39,3148724.052386009,302502.5598866613,18400.86041872893
40,3318044.7100028656,962440.2002208484,50326.37253610542
41,3934128.9920271705,1271662.7256721484,299292.96713755105
42,4311392.066188246,1548015.8587554821,604067.6616775154
43,4564903.259633375,1840383.4048609342,1317308.3342286393
44,4859327.376087379,2365157.230938194,1217981.8581283735
45,4967018.997300203,2434157.1534499824,1646299.6691299689


==> Images_and_CSVs/multi_regime_pruning_results.csv <==
r50_15_0.001_0.0001_ratio,r50_15_0.001_0.0001_acc,r50_15_0.001_0.0001_params,r50_100_0.001_0.0001_ratio,r50_100_0.001_0.0001_acc,r50_100_0.001_0.0001_params,r50_15_0.01_0.0001_ratio,r50_15_0.01_0.0001_acc,r50_15_0.01_0.0001_params,r50_15_0.001_0.00001_ratio,r50_15_0.001_0.00001_acc,r50_15_0.001_0.00001_params,r18_15_0.001_0.0001_ratio,r18_15_0.001_0.0001_acc,r18_15_0.001_0.0001_params,r18_100_0.001_0.0001_ratio,r18_100_0.001_0.0001_acc,r18_100_0.001_0.0001_params,r18_15_0.01_0.0001_ratio,r18_15_0.01_0.0001_acc,r18_15_0.01_0.0001_params,r18_15_0.001_0.00001_ratio,r18_15_0.001_0.00001_acc,r18_15_0.001_0.00001_params
0.00,92.29,23528522.00,0.00,92.08,23528522.00,0.00,74.00,23528522.00,0.00,93.68,23528522.00,0.00,93.81,11181642.00,0.00,92.90,11181642.00,0.00,80.65,11181642.00,0.00,94.31,11181642.00
0.01,92.30,22990027.00,0.01,92.08,22990027.00,0.01,73.98,22990027.00,0.01,93.66,22990027.00,0.01,93.81,10914902.00,0.01,92.90,10914902.00,0.01,80.65,10914902.00,0.01,94.29,10914902.00
0.02,92.30,22520278.00,0.02,92.08,22520278.00,0.02,73.98,22520278.00,0.02,93.67,22520278.00,0.02,93.81,10690800.00,0.02,92.89,10690800.00,0.02,80.65,10690800.00,0.02,94.26,10690800.00
0.03,92.30,22096180.00,0.03,92.08,22096180.00,0.03,73.96,22096180.00,0.03,93.67,22096180.00,0.03,93.81,10494440.00,0.03,92.90,10494440.00,0.03,80.65,10494440.00,0.03,94.27,10494440.00
0.04,92.31,21623187.00,0.04,92.08,21623187.00,0.04,73.98,21623187.00,0.04,93.69,21623187.00,0.04,93.81,10265033.00,0.04,92.89,10265033.00,0.04,80.64,10265033.00,0.04,94.32,10265033.00
0.05,92.30,21197057.00,0.05,92.07,21197057.00,0.05,74.00,21197057.00,0.05,93.67,21197057.00,0.05,93.81,10066922.00,0.05,92.88,10066922.00,0.05,80.64,10066922.00,0.05,94.26,10066922.00
0.06,92.30,20751036.00,0.06,92.06,20751036.00,0.06,73.99,20751036.00,0.06,93.62,20751036.00,0.06,93.80,9857397.00,0.06,92.88,9857397.00,0.06,80.64,9857397.00,0.06,94.31,9857397.00
0.07,92.30,20339119.00,0.07,92.08,20339119.00,0.07,73.97,20339119.00,0.07,93.65,20339119.00,0.07,93.81,9663276.00,0.07,92.88,9663276.00,0.07,80.64,9663276.00,0.07,94.28,9663276.00
0.08,92.30,19885431.00,0.08,92.07,19885431.00,0.08,73.98,19885431.00,0.08,93.67,19885431.00,0.08,93.80,9443205.00,0.08,92.88,9443205.00,0.08,80.64,9443205.00,0.08,94.26,9443205.00
0.09,92.30,19407263.00,0.09,92.07,19407263.00,0.09,73.97,19407263.00,0.09,93.68,19407263.00,0.09,93.83,9212835.00,0.09,92.88,9212835.00,0.09,80.64,9212835.00,0.09,94.26,9212835.00
0.10,92.30,19012210.00,0.10,92.08,19012210.00,0.10,73.97,19012210.00,0.10,93.68,19012210.00,0.10,93.82,9025198.00,0.10,92.88,9025198.00,0.10,80.64,9025198.00,0.10,94.34,9025198.00
0.11,92.29,18570458.00,0.11,92.08,18570458.00,0.11,73.99,18570458.00,0.11,93.66,18570458.00,0.11,93.78,8812559.00,0.11,92.89,8812559.00,0.11,80.64,8812559.00,0.11,94.25,8812559.00
0.12,92.30,18188687.00,0.12,92.08,18188687.00,0.12,74.00,18188687.00,0.12,93.74,18188687.00,0.12,93.82,8634351.00,0.12,92.90,8634351.00,0.12,80.64,8634351.00,0.12,94.21,8634351.00
0.13,92.30,17762862.00,0.13,92.08,17762862.00,0.13,73.98,17762862.00,0.13,93.72,17762862.00,0.13,93.81,8435155.00,0.13,92.89,8435155.00,0.13,80.64,8435155.00,0.13,94.21,8435155.00
0.14,92.30,17389543.00,0.14,92.08,17389543.00,0.14,73.98,17389543.00,0.14,93.75,17389543.00,0.14,93.79,8260845.00,0.14,92.90,8260845.00,0.14,80.64,8260845.00,0.14,94.01,8260845.00
0.15,92.30,16967163.00,0.15,92.08,16967163.00,0.15,73.95,16967163.00,0.15,93.67,16967163.00,0.15,93.80,8057450.00,0.15,92.90,8057450.00,0.15,80.64,8057450.00,0.15,93.96,8057450.00
0.16,92.30,16597906.00,0.16,92.08,16597906.00,0.16,73.98,16597906.00,0.16,93.65,16597906.00,0.16,93.81,7882033.00,0.16,92.88,7882033.00,0.16,80.64,7882033.00,0.16,93.89,7882033.00
0.17,92.30,16161318.00,0.17,92.07,16161318.00,0.17,73.98,16161318.00,0.17,93.57,16161318.00,0.17,93.80,7671707.00,0.17,92.88,7671707.00,0.17,80.64,7671707.00,0.17,93.88,7671707.00
0.18,92.30,15757176.00,0.18,92.06,15757176.00,0.18,73.99,15757176.00,0.18,93.46,15757176.00,0.18,93.83,7475744.00,0.18,92.88,7475744.00,0.18,80.64,7475744.00,0.18,93.85,7475744.00
0.19,92.31,15398481.00,0.19,92.08,15398481.00,0.19,73.97,15398481.00,0.19,93.43,15398481.00,0.19,93.75,7306811.00,0.19,92.88,7306811.00,0.19,80.64,7306811.00,0.19,93.67,7306811.00
0.20,92.31,15018692.00,0.20,92.08,15018692.00,0.20,73.98,15018692.00,0.20,93.39,15018692.00,0.20,93.74,7128480.00,0.20,92.88,7128480.00,0.20,80.64,7128480.00,0.20,93.48,7128480.00
0.21,92.30,14663892.00,0.21,92.08,14663892.00,0.21,73.98,14663892.00,0.21,93.38,14663892.00,0.21,93.76,6963537.00,0.21,92.88,6963537.00,0.21,80.64,6963537.00,0.21,93.33,6963537.00
0.22,92.29,14279055.00,0.22,92.08,14279055.00,0.22,73.98,14279055.00,0.22,93.32,14279055.00,0.22,93.72,6776910.00,0.22,92.90,6776910.00,0.22,80.64,6776910.00,0.22,93.01,6776910.00
0.23,92.29,13941761.00,0.23,92.08,13941761.00,0.23,73.98,13941761.00,0.23,93.36,13941761.00,0.23,93.68,6620752.00,0.23,92.90,6620752.00,0.23,80.64,6620752.00,0.23,92.87,6620752.00
0.24,92.31,13576480.00,0.24,92.08,13576480.00,0.24,73.98,13576480.00,0.24,93.37,13576480.00,0.24,93.67,6446462.00,0.24,92.90,6446462.00,0.24,80.64,6446462.00,0.24,92.38,6446462.00
0.25,92.32,13250362.00,0.25,92.09,13250362.00,0.25,73.99,13250362.00,0.25,93.28,13250362.00,0.25,93.68,6294202.00,0.25,92.90,6294202.00,0.25,80.64,6294202.00,0.25,92.24,6294202.00
0.26,92.28,12847035.00,0.26,92.08,12847035.00,0.26,73.99,12847035.00,0.26,93.19,12847035.00,0.26,93.65,6094470.00,0.26,92.89,6094470.00,0.26,80.64,6094470.00,0.26,92.07,6094470.00
0.27,92.30,12496486.00,0.27,92.07,12496486.00,0.27,73.97,12496486.00,0.27,93.13,12496486.00,0.27,93.61,5927296.00,0.27,92.88,5927296.00,0.27,80.64,5927296.00,0.27,91.69,5927296.00
0.28,92.30,12181092.00,0.28,92.09,12181092.00,0.28,73.97,12181092.00,0.28,92.87,12181092.00,0.28,93.55,5781336.00,0.28,92.88,5781336.00,0.28,80.64,5781336.00,0.28,91.47,5781336.00
0.29,92.26,11830563.00,0.29,92.07,11830563.00,0.29,73.97,11830563.00,0.29,92.74,11830563.00,0.29,93.45,5611385.00,0.29,92.88,5611385.00,0.29,80.64,5611385.00,0.29,91.24,5611385.00
0.30,92.25,11515889.00,0.30,92.07,11515889.00,0.30,74.01,11515889.00,0.30,92.57,11515889.00,0.30,93.46,5465146.00,0.30,92.88,5465146.00,0.30,80.64,5465146.00,0.30,91.20,5465146.00
0.31,92.28,11187788.00,0.31,92.06,11187788.00,0.31,74.00,11187788.00,0.31,92.39,11187788.00,0.31,93.36,5311077.00,0.31,92.88,5311077.00,0.31,80.64,5311077.00,0.31,90.58,5311077.00
0.32,92.32,10885855.00,0.32,92.07,10885855.00,0.32,73.98,10885855.00,0.32,92.21,10885855.00,0.32,93.30,5168828.00,0.32,92.87,5168828.00,0.32,80.65,5168828.00,0.32,90.02,5168828.00
0.33,92.26,10554631.00,0.33,92.08,10554631.00,0.33,73.97,10554631.00,0.33,91.71,10554631.00,0.33,93.24,5008213.00,0.33,92.90,5008213.00,0.33,80.64,5008213.00,0.33,88.68,5008213.00
0.34,92.26,10207087.00,0.34,92.08,10207087.00,0.34,73.99,10207087.00,0.34,91.59,10207087.00,0.34,93.23,4840851.00,0.34,92.90,4840851.00,0.34,80.64,4840851.00,0.34,87.93,4840851.00
0.35,92.33,9921122.00,0.35,92.08,9921122.00,0.35,73.98,9921122.00,0.35,91.38,9921122.00,0.35,93.20,4705086.00,0.35,92.88,4705086.00,0.35,80.65,4705086.00,0.35,87.63,4705086.00
0.36,92.23,9602730.00,0.36,92.07,9602730.00,0.36,74.03,9602730.00,0.36,91.06,9602730.00,0.36,92.91,4551903.00,0.36,92.88,4551903.00,0.36,80.65,4551903.00,0.36,87.04,4551903.00
0.37,92.25,9328767.00,0.37,92.07,9328767.00,0.37,73.99,9328767.00,0.37,90.16,9328767.00,0.37,92.73,4424095.00,0.37,92.88,4424095.00,0.37,80.64,4424095.00,0.37,85.74,4424095.00
0.38,92.33,9024510.00,0.38,92.07,9024510.00,0.38,74.00,9024510.00,0.38,89.85,9024510.00,0.38,92.70,4281827.00,0.38,92.88,4281827.00,0.38,80.65,4281827.00,0.38,84.15,4281827.00
0.39,92.33,8758999.00,0.39,92.07,8758999.00,0.39,74.00,8758999.00,0.39,89.94,8758999.00,0.39,92.65,4157917.00,0.39,92.88,4157917.00,0.39,80.65,4157917.00,0.39,81.92,4157917.00
0.40,92.26,8459979.00,0.40,92.09,8459979.00,0.40,73.98,8459979.00,0.40,89.32,8459979.00,0.40,92.59,4013978.00,0.40,92.88,4013978.00,0.40,80.64,4013978.00,0.40,78.43,4013978.00
0.41,92.32,8199810.00,0.41,92.07,8199810.00,0.41,73.96,8199810.00,0.41,88.71,8199810.00,0.41,92.56,3890433.00,0.41,92.88,3890433.00,0.41,80.64,3890433.00,0.41,76.56,3890433.00
0.42,92.36,7893846.00,0.42,92.08,7893846.00,0.42,73.96,7893846.00,0.42,87.36,7893846.00,0.42,92.38,3743115.00,0.42,92.88,3743115.00,0.42,80.64,3743115.00,0.42,75.12,3743115.00
0.43,92.32,7612168.00,0.43,92.09,7612168.00,0.43,73.98,7612168.00,0.43,85.04,7612168.00,0.43,91.96,3606608.00,0.43,92.90,3606608.00,0.43,80.62,3606608.00,0.43,75.28,3606608.00
0.44,92.31,7363457.00,0.44,92.08,7363457.00,0.44,73.97,7363457.00,0.44,83.11,7363457.00,0.44,91.74,3489547.00,0.44,92.98,3489547.00,0.44,80.65,3489547.00,0.44,72.48,3489547.00
0.45,92.27,7101588.00,0.45,92.08,7101588.00,0.45,73.98,7101588.00,0.45,80.44,7101588.00,0.45,91.87,3366672.00,0.45,93.01,3366672.00,0.45,80.65,3366672.00,0.45,66.42,3366672.00
0.46,92.25,6858244.00,0.46,92.08,6858244.00,0.46,73.96,6858244.00,0.46,78.40,6858244.00,0.46,91.36,3253601.00,0.46,92.97,3253601.00,0.46,80.64,3253601.00,0.46,60.94,3253601.00
0.47,92.28,6595871.00,0.47,92.07,6595871.00,0.47,73.96,6595871.00,0.47,75.69,6595871.00,0.47,90.93,3126430.00,0.47,92.95,3126430.00,0.47,80.64,3126430.00,0.47,53.95,3126430.00
0.48,92.30,6367281.00,0.48,92.07,6367281.00,0.48,73.96,6367281.00,0.48,73.39,6367281.00,0.48,90.63,3020672.00,0.48,92.82,3020672.00,0.48,80.64,3020672.00,0.48,49.91,3020672.00
0.49,92.34,6121200.00,0.49,92.07,6121200.00,0.49,74.01,6121200.00,0.49,67.44,6121200.00,0.49,90.02,2903310.00,0.49,92.88,2903310.00,0.49,80.65,2903310.00,0.49,43.17,2903310.00
0.50,92.17,5902890.00,0.50,92.06,5902890.00,0.50,74.01,5902890.00,0.50,66.28,5902890.00,0.50,90.41,2801450.00,0.50,92.96,2801450.00,0.50,80.64,2801450.00,0.50,41.46,2801450.00
0.51,92.00,5634731.00,0.51,92.07,5634731.00,0.51,73.98,5634731.00,0.51,59.18,5634731.00,0.51,89.82,2668726.00,0.51,92.75,2668726.00,0.51,80.64,2668726.00,0.51,39.38,2668726.00
0.52,91.48,5403382.00,0.52,92.07,5403382.00,0.52,73.98,5403382.00,0.52,49.95,5403382.00,0.52,89.09,2558480.00,0.52,92.65,2558480.00,0.52,80.64,2558480.00,0.52,34.53,2558480.00
0.53,91.36,5196692.00,0.53,92.07,5196692.00,0.53,73.98,5196692.00,0.53,50.45,5196692.00,0.53,88.62,2462920.00,0.53,92.60,2462920.00,0.53,80.64,2462920.00,0.53,34.15,2462920.00
0.54,90.82,4968627.00,0.54,92.07,4968627.00,0.54,73.98,4968627.00,0.54,43.14,4968627.00,0.54,86.21,2352425.00,0.54,92.19,2352425.00,0.54,80.64,2352425.00,0.54,29.41,2352425.00
0.55,90.08,4765409.00,0.55,92.06,4765409.00,0.55,73.99,4765409.00,0.55,41.41,4765409.00,0.55,84.37,2258058.00,0.55,91.92,2258058.00,0.55,80.64,2258058.00,0.55,25.62,2258058.00
0.56,89.29,4555228.00,0.56,92.06,4555228.00,0.56,74.00,4555228.00,0.56,37.28,4555228.00,0.56,84.15,2159445.00,0.56,91.56,2159445.00,0.56,80.64,2159445.00,0.56,25.50,2159445.00
0.57,88.73,4363279.00,0.57,92.07,4363279.00,0.57,73.98,4363279.00,0.57,35.10,4363279.00,0.57,82.42,2069068.00,0.57,91.36,2069068.00,0.57,80.64,2069068.00,0.57,21.78,2069068.00
0.58,88.06,4154519.00,0.58,92.07,4154519.00,0.58,73.98,4154519.00,0.58,30.45,4154519.00,0.58,81.21,1967909.00,0.58,90.97,1967909.00,0.58,80.64,1967909.00,0.58,19.46,1967909.00
0.59,86.88,3937599.00,0.59,92.07,3937599.00,0.59,73.98,3937599.00,0.59,32.00,3937599.00,0.59,77.78,1863555.00,0.59,90.59,1863555.00,0.59,80.64,1863555.00,0.59,19.98,1863555.00
0.60,85.38,3760722.00,0.60,92.07,3760722.00,0.60,73.98,3760722.00,0.60,29.09,3760722.00,0.60,69.35,1779662.00,0.60,90.03,1779662.00,0.60,80.65,1779662.00,0.60,18.65,1779662.00
0.61,84.38,3565690.00,0.61,92.08,3565690.00,0.61,74.00,3565690.00,0.61,25.36,3565690.00,0.61,65.46,1685935.00,0.61,88.92,1685935.00,0.61,80.65,1685935.00,0.61,20.97,1685935.00
0.62,82.19,3399535.00,0.62,92.09,3399535.00,0.62,74.01,3399535.00,0.62,23.08,3399535.00,0.62,63.14,1608527.00,0.62,89.48,1608527.00,0.62,80.65,1608527.00,0.62,18.70,1608527.00
0.63,80.86,3216846.00,0.63,92.09,3216846.00,0.63,73.98,3216846.00,0.63,21.83,3216846.00,0.63,49.82,1523187.00,0.63,88.75,1523187.00,0.63,80.65,1523187.00,0.63,18.77,1523187.00
0.64,78.03,3059143.00,0.64,92.07,3059143.00,0.64,73.97,3059143.00,0.64,20.88,3059143.00,0.64,43.54,1449677.00,0.64,88.45,1449677.00,0.64,80.65,1449677.00,0.64,18.85,1449677.00
0.65,76.01,2883483.00,0.65,92.10,2883483.00,0.65,73.98,2883483.00,0.65,20.06,2883483.00,0.65,44.25,1365194.00,0.65,84.55,1365194.00,0.65,80.65,1365194.00,0.65,11.59,1365194.00
0.66,71.56,2732402.00,0.66,92.06,2732402.00,0.66,73.98,2732402.00,0.66,19.24,2732402.00,0.66,36.95,1293521.00,0.66,78.41,1293521.00,0.66,80.64,1293521.00,0.66,10.85,1293521.00
0.67,68.82,2557062.00,0.67,91.98,2557062.00,0.67,73.97,2557062.00,0.67,15.26,2557062.00,0.67,32.38,1209211.00,0.67,76.99,1209211.00,0.67,80.64,1209211.00,0.67,16.65,1209211.00
0.68,57.36,2397848.00,0.68,92.03,2397848.00,0.68,74.00,2397848.00,0.68,14.94,2397848.00,0.68,23.77,1132160.00,0.68,74.73,1132160.00,0.68,80.64,1132160.00,0.68,14.88,1132160.00
0.69,48.49,2259121.00,0.69,92.04,2259121.00,0.69,73.98,2259121.00,0.69,16.89,2259121.00,0.69,19.63,1066971.00,0.69,78.91,1066971.00,0.69,80.64,1066971.00,0.69,12.33,1066971.00
0.70,50.52,2115172.00,0.70,91.78,2115172.00,0.70,73.98,2115172.00,0.70,18.89,2115172.00,0.70,18.19,999552.00,0.70,75.36,999552.00,0.70,80.64,999552.00,0.70,13.09,999552.00
0.71,43.93,1983284.00,0.71,91.74,1983284.00,0.71,73.98,1983284.00,0.71,17.13,1983284.00,0.71,18.96,938353.00,0.71,72.66,938353.00,0.71,80.64,938353.00,0.71,13.87,938353.00
0.72,36.72,1843375.00,0.72,91.65,1843375.00,0.72,73.98,1843375.00,0.72,18.23,1843375.00,0.72,16.87,870638.00,0.72,65.66,870638.00,0.72,80.65,870638.00,0.72,14.52,870638.00
0.73,33.63,1723489.00,0.73,91.02,1723489.00,0.73,73.98,1723489.00,0.73,14.65,1723489.00,0.73,18.33,815280.00,0.73,61.81,815280.00,0.73,80.65,815280.00,0.73,14.49,815280.00
0.74,28.99,1596608.00,0.74,90.66,1596608.00,0.74,74.00,1596608.00,0.74,12.42,1596608.00,0.74,17.35,754846.00,0.74,57.77,754846.00,0.74,80.66,754846.00,0.74,10.54,754846.00
0.75,25.72,1486106.00,0.75,89.35,1486106.00,0.75,74.02,1486106.00,0.75,10.62,1486106.00,0.75,16.13,703386.00,0.75,57.21,703386.00,0.75,80.65,703386.00,0.75,10.00,703386.00
0.76,23.18,1353115.00,0.76,88.25,1353115.00,0.76,73.97,1353115.00,0.76,10.36,1353115.00,0.76,12.40,637670.00,0.76,50.02,637670.00,0.76,80.63,637670.00,0.76,10.00,637670.00
0.77,18.28,1240966.00,0.77,85.97,1240966.00,0.77,73.97,1240966.00,0.77,10.87,1240966.00,0.77,11.28,584352.00,0.77,44.80,584352.00,0.77,80.61,584352.00,0.77,7.48,584352.00
0.78,17.11,1142980.00,0.78,83.57,1142980.00,0.78,73.98,1142980.00,0.78,10.72,1142980.00,0.78,11.12,539192.00,0.78,41.89,539192.00,0.78,80.61,539192.00,0.78,11.48,539192.00
0.79,16.28,1037379.00,0.79,72.87,1037379.00,0.79,73.97,1037379.00,0.79,10.03,1037379.00,0.79,10.24,488153.00,0.79,30.77,488153.00,0.79,80.47,488153.00,0.79,9.95,488153.00
0.80,18.27,945617.00,0.80,62.03,945617.00,0.80,74.01,945617.00,0.80,10.06,945617.00,0.80,12.77,445658.00,0.80,21.87,445658.00,0.80,80.25,445658.00,0.80,13.25,445658.00
0.81,15.87,853356.00,0.81,59.09,853356.00,0.81,73.99,853356.00,0.81,10.08,853356.00,0.81,10.00,402501.00,0.81,14.81,402501.00,0.81,80.15,402501.00,0.81,10.00,402501.00
0.82,13.14,771391.00,0.82,48.53,771391.00,0.82,73.99,771391.00,0.82,10.82,771391.00,0.82,10.00,363996.00,0.82,11.55,363996.00,0.82,79.70,363996.00,0.82,10.00,363996.00
0.83,12.25,685095.00,0.83,39.30,685095.00,0.83,73.99,685095.00,0.83,10.33,685095.00,0.83,10.00,322293.00,0.83,11.13,322293.00,0.83,74.75,322293.00,0.83,10.00,322293.00
0.84,12.70,598799.00,0.84,34.39,598799.00,0.84,73.99,598799.00,0.84,9.92,598799.00,0.84,13.65,280947.00,0.84,13.10,280947.00,0.84,72.16,280947.00,0.84,10.00,280947.00
0.85,11.64,531010.00,0.85,23.10,531010.00,0.85,73.97,531010.00,0.85,9.92,531010.00,0.85,10.00,248926.00,0.85,11.73,248926.00,0.85,61.11,248926.00,0.85,10.00,248926.00
0.86,9.74,459338.00,0.86,18.39,459338.00,0.86,74.00,459338.00,0.86,10.00,459338.00,0.86,10.00,214655.00,0.86,10.90,214655.00,0.86,38.54,214655.00,0.86,10.00,214655.00
0.87,9.76,400991.00,0.87,19.55,400991.00,0.87,73.99,400991.00,0.87,9.81,400991.00,0.87,9.56,187647.00,0.87,10.39,187647.00,0.87,33.74,187647.00,0.87,10.00,187647.00
0.88,9.99,339870.00,0.88,14.29,339870.00,0.88,67.53,339870.00,0.88,9.93,339870.00,0.88,13.33,159235.00,0.88,10.54,159235.00,0.88,28.78,159235.00,0.88,10.00,159235.00
0.89,9.85,289975.00,0.89,13.50,289975.00,0.89,67.55,289975.00,0.89,10.00,289975.00,0.89,10.00,136125.00,0.89,11.11,136125.00,0.89,24.16,136125.00,0.89,10.00,136125.00
0.90,10.14,237675.00,0.90,9.76,237675.00,0.90,30.89,237675.00,0.90,10.00,237675.00,0.90,10.00,111098.00,0.90,10.00,111098.00,0.90,14.16,111098.00,0.90,10.00,111098.00
0.91,10.00,195682.00,0.91,10.00,195682.00,0.91,29.91,195682.00,0.91,10.00,195682.00,0.91,10.00,91297.00,0.91,10.00,91297.00,0.91,15.51,91297.00,0.91,10.00,91297.00
0.92,11.06,150966.00,0.92,10.00,150966.00,0.92,30.09,150966.00,0.92,10.00,150966.00,0.92,10.00,69995.00,0.92,10.00,69995.00,0.92,20.75,69995.00,0.92,10.00,69995.00
0.93,10.72,114216.00,0.93,10.27,114216.00,0.93,42.68,114216.00,0.93,10.00,114216.00,0.93,10.00,52400.00,0.93,10.00,52400.00,0.93,12.04,52400.00,0.93,10.00,52400.00
0.94,12.58,85473.00,0.94,10.01,85473.00,0.94,10.18,85473.00,0.94,10.00,85473.00,0.94,10.00,39083.00,0.94,10.00,39083.00,0.94,11.69,39083.00,0.94,10.00,39083.00
0.95,11.63,59444.00,0.95,10.68,59444.00,0.95,10.05,59444.00,0.95,10.00,59444.00,0.95,10.00,27120.00,0.95,10.00,27120.00,0.95,11.68,27120.00,0.95,10.00,27120.00
0.96,10.75,39012.00,0.96,10.00,39012.00,0.96,10.00,39012.00,0.96,10.00,39012.00,0.96,10.00,17793.00,0.96,11.14,17793.00,0.96,10.87,17793.00,0.96,10.00,17793.00
0.97,10.00,21567.00,0.97,10.00,21567.00,0.97,11.77,21567.00,0.97,10.00,21567.00,0.97,10.00,9534.00,0.97,10.00,9534.00,0.97,10.00,9534.00,0.97,10.00,9534.00
0.98,10.00,10385.00,0.98,10.00,10385.00,0.98,10.00,10385.00,0.98,10.00,10385.00,0.98,10.00,4576.00,0.98,10.00,4576.00,0.98,10.00,4576.00,0.98,10.00,4576.00
0.99,10.00,128464.00,0.99,10.00,128464.00,0.99,13.68,128464.00,0.99,10.00,128464.00,0.99,10.00,159214.00,0.99,10.00,159214.00,0.99,10.00,159214.00,0.99,10.00,159214.00
1.00,92.29,23528522.00,1.00,92.08,23528522.00,1.00,74.00,23528522.00,1.00,93.68,23528522.00,1.00,93.81,11181642.00,1.00,92.90,11181642.00,1.00,80.65,11181642.00,1.00,94.31,11181642.00


==> Images_and_CSVs/results_num10_resnet18_epochs100_batch32_lr0.001_decay0.0001.csv <==
run_id,pruning_ratio,test_acc,params
1,0.0,92.53,11181642.00
1,0.05,92.52,10066922.00
1,0.1,92.52,9025198.00
1,0.15,92.53,8057450.00
1,0.2,92.52,7128480.00
1,0.25,92.53,6294202.00
1,0.3,92.52,5465146.00
1,0.35,92.52,4705086.00
1,0.4,92.52,4013978.00
1,0.45,92.50,3366672.00
1,0.5,92.50,2801450.00
1,0.55,91.66,2258058.00
1,0.6,89.54,1779662.00
1,0.65,85.30,1365194.00
1,0.7,77.95,999552.00
1,0.75,53.31,703386.00
1,0.8,19.64,445658.00
1,0.85,11.98,248926.00
1,0.9,11.72,111098.00
1,0.95,10.00,27120.00
2,0.0,92.75,11181642.00
2,0.05,92.75,10066922.00
2,0.1,92.75,9025198.00
2,0.15,92.75,8057450.00
2,0.2,92.75,7128480.00
2,0.25,92.75,6294202.00
2,0.3,92.75,5465146.00
2,0.35,92.75,4705086.00
2,0.4,92.75,4013978.00
2,0.45,92.77,3366672.00
2,0.5,92.39,2801450.00
2,0.55,91.75,2258058.00
2,0.6,89.28,1779662.00
2,0.65,86.16,1365194.00
2,0.7,79.22,999552.00
2,0.75,58.20,703386.00
2,0.8,17.89,445658.00
2,0.85,11.48,248926.00
2,0.9,10.00,111098.00
2,0.95,10.00,27120.00
3,0.0,93.05,11181642.00
3,0.05,93.06,10066922.00
3,0.1,93.06,9025198.00
3,0.15,93.04,8057450.00
3,0.2,93.06,7128480.00
3,0.25,93.06,6294202.00
3,0.3,93.06,5465146.00
3,0.35,93.05,4705086.00
3,0.4,93.05,4013978.00
3,0.45,93.00,3366672.00
3,0.5,92.97,2801450.00
3,0.55,92.51,2258058.00
3,0.6,89.41,1779662.00
3,0.65,79.16,1365194.00
3,0.7,76.30,999552.00
3,0.75,64.52,703386.00
3,0.8,15.84,445658.00
3,0.85,12.62,248926.00
3,0.9,9.97,111098.00
3,0.95,10.00,27120.00
4,0.0,92.87,11181642.00
4,0.05,92.88,10066922.00
4,0.1,92.88,9025198.00
4,0.15,92.87,8057450.00
4,0.2,92.88,7128480.00
4,0.25,92.87,6294202.00
4,0.3,92.88,5465146.00
4,0.35,92.87,4705086.00
4,0.4,92.88,4013978.00
4,0.45,92.83,3366672.00
4,0.5,92.78,2801450.00
4,0.55,91.44,2258058.00
4,0.6,87.02,1779662.00
4,0.65,82.46,1365194.00
4,0.7,74.80,999552.00
4,0.75,35.30,703386.00
4,0.8,21.29,445658.00
4,0.85,11.76,248926.00
4,0.9,10.15,111098.00
4,0.95,10.01,27120.00
5,0.0,92.73,11181642.00
5,0.05,92.73,10066922.00
5,0.1,92.73,9025198.00
5,0.15,92.73,8057450.00
5,0.2,92.73,7128480.00
5,0.25,92.73,6294202.00
5,0.3,92.73,5465146.00
5,0.35,92.73,4705086.00
5,0.4,92.73,4013978.00
5,0.45,92.73,3366672.00
5,0.5,92.70,2801450.00
5,0.55,92.20,2258058.00
5,0.6,90.42,1779662.00
5,0.65,81.69,1365194.00
5,0.7,76.17,999552.00
5,0.75,50.63,703386.00
5,0.8,17.55,445658.00
5,0.85,10.01,248926.00
5,0.9,10.00,111098.00
5,0.95,10.00,27120.00
6,0.0,92.86,11181642.00
6,0.05,92.87,10066922.00
6,0.1,92.86,9025198.00
6,0.15,92.87,8057450.00
6,0.2,92.86,7128480.00
6,0.25,92.87,6294202.00
6,0.3,92.86,5465146.00
6,0.35,92.87,4705086.00
6,0.4,92.88,4013978.00
6,0.45,92.75,3366672.00
6,0.5,92.64,2801450.00
6,0.55,92.09,2258058.00
6,0.6,89.39,1779662.00
6,0.65,82.54,1365194.00
6,0.7,71.78,999552.00
6,0.75,50.82,703386.00
6,0.8,16.35,445658.00
6,0.85,10.13,248926.00
6,0.9,10.01,111098.00
6,0.95,10.00,27120.00
7,0.0,92.63,11181642.00
7,0.05,92.64,10066922.00
7,0.1,92.64,9025198.00
7,0.15,92.63,8057450.00
7,0.2,92.64,7128480.00
7,0.25,92.64,6294202.00
7,0.3,92.64,5465146.00
7,0.35,92.64,4705086.00
7,0.4,92.64,4013978.00
7,0.45,92.59,3366672.00
7,0.5,92.49,2801450.00
7,0.55,91.43,2258058.00
7,0.6,89.78,1779662.00
7,0.65,77.12,1365194.00
7,0.7,69.66,999552.00
7,0.75,57.46,703386.00
7,0.8,21.98,445658.00
7,0.85,10.69,248926.00
7,0.9,10.00,111098.00
7,0.95,10.00,27120.00
8,0.0,92.63,11181642.00
8,0.05,92.65,10066922.00
8,0.1,92.64,9025198.00
8,0.15,92.63,8057450.00
8,0.2,92.65,7128480.00
8,0.25,92.63,6294202.00
8,0.3,92.64,5465146.00
8,0.35,92.63,4705086.00
8,0.4,92.64,4013978.00
8,0.45,92.72,3366672.00
8,0.5,92.51,2801450.00
8,0.55,91.42,2258058.00
8,0.6,89.15,1779662.00
8,0.65,83.48,1365194.00
8,0.7,65.15,999552.00
8,0.75,50.56,703386.00
8,0.8,17.06,445658.00
8,0.85,13.44,248926.00
8,0.9,10.01,111098.00
8,0.95,9.99,27120.00
9,0.0,93.01,11181642.00
9,0.05,93.00,10066922.00
9,0.1,93.00,9025198.00
9,0.15,93.01,8057450.00
9,0.2,93.00,7128480.00
9,0.25,93.01,6294202.00
9,0.3,93.00,5465146.00
9,0.35,93.01,4705086.00
9,0.4,93.00,4013978.00
9,0.45,92.94,3366672.00
9,0.5,92.80,2801450.00
9,0.55,92.03,2258058.00
9,0.6,88.97,1779662.00
9,0.65,81.90,1365194.00
9,0.7,75.49,999552.00
9,0.75,52.96,703386.00
9,0.8,15.44,445658.00
9,0.85,16.93,248926.00
9,0.9,10.00,111098.00
9,0.95,10.00,27120.00
10,0.0,93.16,11181642.00
10,0.05,93.18,10066922.00
10,0.1,93.18,9025198.00
10,0.15,93.16,8057450.00
10,0.2,93.18,7128480.00
10,0.25,93.16,6294202.00
10,0.3,93.18,5465146.00
10,0.35,93.16,4705086.00
10,0.4,93.18,4013978.00
10,0.45,93.14,3366672.00
10,0.5,92.96,2801450.00
10,0.55,92.12,2258058.00
10,0.6,89.64,1779662.00
10,0.65,84.46,1365194.00
10,0.7,60.87,999552.00
10,0.75,34.05,703386.00
10,0.8,10.04,445658.00
10,0.85,10.82,248926.00
10,0.9,10.00,111098.00
10,0.95,10.00,27120.00


==> Images_and_CSVs/results_num10_resnet50_epochs100_batch32_lr0.001_decay0.0001.csv <==
run_id,pruning_ratio,test_acc,params
1,0.0,92.17,23528522.00
1,0.05,92.15,21197057.00
1,0.1,92.16,19012210.00
1,0.15,92.16,16967163.00
1,0.2,92.16,15018692.00
1,0.25,92.18,13250362.00
1,0.3,92.15,11515889.00
1,0.35,92.16,9921122.00
1,0.4,92.16,8459979.00
1,0.45,92.16,7101588.00
1,0.5,92.15,5902890.00
1,0.55,92.14,4765409.00
1,0.6,92.16,3760722.00
1,0.65,92.16,2883483.00
1,0.7,92.12,2115172.00
1,0.75,91.36,1486106.00
1,0.8,73.54,945617.00
1,0.85,17.11,531010.00
1,0.9,9.91,237675.00
1,0.95,10.71,59444.00
2,0.0,92.31,23528522.00
2,0.05,92.31,21197057.00
2,0.1,92.32,19012210.00
2,0.15,92.30,16967163.00
2,0.2,92.31,15018692.00
2,0.25,92.31,13250362.00
2,0.3,92.31,11515889.00
2,0.35,92.29,9921122.00
2,0.4,92.32,8459979.00
2,0.45,92.30,7101588.00
2,0.5,92.31,5902890.00
2,0.55,92.32,4765409.00
2,0.6,92.31,3760722.00
2,0.65,92.24,2883483.00
2,0.7,92.31,2115172.00
2,0.75,90.73,1486106.00
2,0.8,75.00,945617.00
2,0.85,16.58,531010.00
2,0.9,10.03,237675.00
2,0.95,10.09,59444.00
3,0.0,92.50,23528522.00
3,0.05,92.49,21197057.00
3,0.1,92.48,19012210.00
3,0.15,92.49,16967163.00
3,0.2,92.48,15018692.00
3,0.25,92.50,13250362.00
3,0.3,92.50,11515889.00
3,0.35,92.49,9921122.00
3,0.4,92.48,8459979.00
3,0.45,92.48,7101588.00
3,0.5,92.49,5902890.00
3,0.55,92.49,4765409.00
3,0.6,92.53,3760722.00
3,0.65,92.41,2883483.00
3,0.7,92.28,2115172.00
3,0.75,91.29,1486106.00
3,0.8,74.63,945617.00
3,0.85,10.49,531010.00
3,0.9,10.00,237675.00
3,0.95,11.52,59444.00
4,0.0,92.42,23528522.00
4,0.05,92.46,21197057.00
4,0.1,92.44,19012210.00
4,0.15,92.43,16967163.00
4,0.2,92.44,15018692.00
4,0.25,92.43,13250362.00
4,0.3,92.46,11515889.00
4,0.35,92.44,9921122.00
4,0.4,92.45,8459979.00
4,0.45,92.44,7101588.00
4,0.5,92.43,5902890.00
4,0.55,92.45,4765409.00
4,0.6,92.46,3760722.00
4,0.65,92.42,2883483.00
4,0.7,92.38,2115172.00
4,0.75,91.35,1486106.00
4,0.8,75.89,945617.00
4,0.85,13.60,531010.00
4,0.9,10.33,237675.00
4,0.95,9.60,59444.00
5,0.0,92.12,23528522.00
5,0.05,92.11,21197057.00
5,0.1,92.09,19012210.00
5,0.15,92.10,16967163.00
5,0.2,92.09,15018692.00
5,0.25,92.12,13250362.00
5,0.3,92.11,11515889.00
5,0.35,92.10,9921122.00
5,0.4,92.10,8459979.00
5,0.45,92.11,7101588.00
5,0.5,92.12,5902890.00
5,0.55,92.10,4765409.00
5,0.6,92.09,3760722.00
5,0.65,92.05,2883483.00
5,0.7,92.09,2115172.00
5,0.75,89.19,1486106.00
5,0.8,63.66,945617.00
5,0.85,20.68,531010.00
5,0.9,11.88,237675.00
5,0.95,11.17,59444.00
6,0.0,92.31,23528522.00
6,0.05,92.28,21197057.00
6,0.1,92.29,19012210.00
6,0.15,92.28,16967163.00
6,0.2,92.29,15018692.00
6,0.25,92.31,13250362.00
6,0.3,92.28,11515889.00
6,0.35,92.29,9921122.00
6,0.4,92.29,8459979.00
6,0.45,92.29,7101588.00
6,0.5,92.28,5902890.00
6,0.55,92.29,4765409.00
6,0.6,92.29,3760722.00
6,0.65,92.37,2883483.00
6,0.7,92.15,2115172.00
6,0.75,89.03,1486106.00
6,0.8,68.14,945617.00
6,0.85,13.08,531010.00
6,0.9,10.00,237675.00
6,0.95,10.00,59444.00
7,0.0,92.22,23528522.00
7,0.05,92.24,21197057.00
7,0.1,92.21,19012210.00
7,0.15,92.21,16967163.00
7,0.2,92.22,15018692.00
7,0.25,92.22,13250362.00
7,0.3,92.21,11515889.00
7,0.35,92.22,9921122.00
7,0.4,92.20,8459979.00
7,0.45,92.20,7101588.00
7,0.5,92.20,5902890.00
7,0.55,92.21,4765409.00
7,0.6,92.21,3760722.00
7,0.65,92.23,2883483.00
7,0.7,92.22,2115172.00
7,0.75,89.97,1486106.00
7,0.8,70.42,945617.00
7,0.85,13.17,531010.00
7,0.9,10.00,237675.00
7,0.95,9.99,59444.00
8,0.0,91.71,23528522.00
8,0.05,91.75,21197057.00
8,0.1,91.74,19012210.00
8,0.15,91.74,16967163.00
8,0.2,91.76,15018692.00
8,0.25,91.71,13250362.00
8,0.3,91.74,11515889.00
8,0.35,91.74,9921122.00
8,0.4,91.77,8459979.00
8,0.45,91.73,7101588.00
8,0.5,91.73,5902890.00
8,0.55,91.75,4765409.00
8,0.6,91.76,3760722.00
8,0.65,91.77,2883483.00
8,0.7,91.66,2115172.00
8,0.75,90.48,1486106.00
8,0.8,78.25,945617.00
8,0.85,15.92,531010.00
8,0.9,13.70,237675.00
8,0.95,10.00,59444.00
9,0.0,92.12,23528522.00
9,0.05,92.13,21197057.00
9,0.1,92.14,19012210.00
9,0.15,92.13,16967163.00
9,0.2,92.14,15018692.00
9,0.25,92.12,13250362.00
9,0.3,92.13,11515889.00
9,0.35,92.13,9921122.00
9,0.4,92.14,8459979.00
9,0.45,92.13,7101588.00
9,0.5,92.14,5902890.00
9,0.55,92.13,4765409.00
9,0.6,92.14,3760722.00
9,0.65,92.15,2883483.00
9,0.7,92.05,2115172.00
9,0.75,90.64,1486106.00
9,0.8,76.33,945617.00
9,0.85,33.31,531010.00
9,0.9,10.08,237675.00
9,0.95,10.00,59444.00
10,0.0,91.68,23528522.00
10,0.05,91.68,21197057.00
10,0.1,91.68,19012210.00
10,0.15,91.70,16967163.00
10,0.2,91.68,15018692.00
10,0.25,91.69,13250362.00
10,0.3,91.68,11515889.00
10,0.35,91.70,9921122.00
10,0.4,91.68,8459979.00
10,0.45,91.70,7101588.00
10,0.5,91.68,5902890.00
10,0.55,91.67,4765409.00
10,0.6,91.68,3760722.00
10,0.65,91.65,2883483.00
10,0.7,91.56,2115172.00
10,0.75,89.81,1486106.00
10,0.8,72.88,945617.00
10,0.85,17.82,531010.00
10,0.9,10.00,237675.00
10,0.95,10.00,59444.00


==> Images_and_CSVs/results_resnet50_epochs15_batch128_lr0.001_decay2e-05.csv <==
pruning_ratio,test_acc
0.0,93.66
0.01,93.68
0.02,93.68
0.03,93.69
0.04,93.66
0.05,93.66
0.06,93.65
0.07,93.67
0.08,93.66
0.09,93.66
0.1,93.63
0.11,93.65
0.12,93.64
0.13,93.65
0.14,93.65
0.15,93.68
0.16,93.60
0.17,93.66
0.18,93.60
0.19,93.61
0.2,93.56
0.21,93.61
0.22,93.50
0.23,93.57
0.24,93.58
0.25,93.59
0.26,93.49
0.27,93.47
0.28,93.44
0.29,93.36
0.3,93.31
0.31,92.99
0.32,92.94
0.33,92.75
0.34,92.62
0.35,92.46
0.36,92.12
0.37,91.91
0.38,91.48
0.39,91.13
0.4,90.58
0.41,90.17
0.42,89.25
0.43,89.03
0.44,88.29
0.45,88.25
0.46,86.98
0.47,85.51
0.48,84.30
0.49,83.08
0.5,81.78
0.51,79.07
0.52,75.69
0.53,69.91
0.54,64.87
0.55,58.46
0.56,55.79
0.57,49.26
0.58,42.90
0.59,39.55
0.6,38.59
0.61,34.45
0.62,31.89
0.63,29.62
0.64,26.29
0.65,24.77
0.66,27.02
0.67,27.78
0.68,25.78
0.69,25.25
0.7,21.71
0.71,20.82
0.72,19.89
0.73,21.89
0.74,21.24
0.75,16.47
0.76,14.47
0.77,14.22
0.78,12.84
0.79,13.65
0.8,10.73
0.81,13.04
0.82,10.01
0.83,10.00
0.84,10.00
0.85,10.00
0.86,10.00
0.87,10.00
0.88,10.00
0.89,10.00
0.9,10.00
0.91,10.00
0.92,10.00
0.93,10.00
0.94,10.00
0.95,10.00
0.96,10.00
0.97,10.00
0.98,8.84
0.99,10.00
1.0,93.66

